The disturbed outer Milky Way disc

The outer parts of the Milky Way's disc are significantly out of equilibrium. Using only distances and proper motions of stars from Gaia's Early Data Release 3, in the range |b|<10{\deg}, 130{\deg}<l<230{\deg}, we show that for stars in the disc between around 10 and 14 kpc from the Galactic centre, vertical velocity is strongly dependent on the angular momentum, azimuth, and position above or below the Galactic plane. We further show how this behaviour translates into a bimodality in the velocity distribution of stars in the outer Milky Way disc. We use an N-body model of an impulse-like interaction of the Milky Way disc with a perturber similar to the Sagittarius dwarf to demonstrate that this mechanism can generate a similar disturbance. It has already been shown that this interaction can produce a phase spiral similar to that seen in the Solar neighbourhood. We argue that the details of this substructure in the outer galaxy will be highly sensitive to the timing of the perturbation or the gravitational potential of the Galaxy, and therefore may be key to disentangling the history and structure of the Milky Way.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
